The Upper Bound of Information Diffusion in Code Review

Background: Code review, the discussion around a code change among humans, forms a communication network that enables its participants to exchange and spread information. Although reported by qualitative studies, our understanding of the capability of code review as a communication network is still limited. Objective: In this article, we report on a first step towards evaluating the capability of code review as a communication network by quantifying how fast and how far information can spread through code review: the upper bound of information diffusion in code review. Method: In an in-silico experiment, we simulate an artificial information diffusion within large (Microsoft), mid-sized (Spotify), and small code review systems (Trivago) modelled as communication networks. We then measure the minimal topological and temporal distances between the participants to quantify how far and how fast information can spread in code review. Results: An average code review participants in the small and mid-sized code review systems can spread information to between 72% and 85% of all code review participants within four weeks independently of network size and tooling; for the large code review systems, we found an absolute boundary of about 11000 reachable participants. On average (median), information can spread between two participants in code review in less than five hops and less than five days. Conclusion: We found evidence that the communication network emerging from code review scales well and spreads information fast and broadly, corroborating the findings of prior qualitative work. The study lays the foundation for understanding and improving code review as a communication network.

==> csv/bounds.csv <==
index,bounded,left-bounded,right-bounded,unbounded
Trivago,0.77887,0.108927,0.0896806,0.0225225
Spotify,0.86478,0.0704764,0.0611002,0.0036438
Microsoft,0.693653,0.209624,0.0591302,0.0375928


==> csv/ranges.csv <==
index,Trivago,Spotify,Microsoft
0,0.032967,0.120231,0.247608
0.01,0.0659341,0.138728,0.285368
0.02,0.0906593,0.146243,0.304099
0.03,0.0961538,0.148555,0.318222
0.04,0.142857,0.149133,0.335121
0.05,0.142857,0.152601,0.344123
0.06,0.142857,0.15896,0.34946
0.07,0.142857,0.160116,0.357976
0.08,0.142857,0.161272,0.363016
0.09,0.142857,0.16185,0.366547
0.1,0.142857,0.163584,0.375387
0.11,0.142857,0.164162,0.380966
0.12,0.145604,0.166474,0.387085
0.13,0.148352,0.168208,0.395467
0.14,0.148352,0.17341,0.398917
0.15,0.151099,0.176879,0.406867
0.16,0.153846,0.176879,0.413282
0.17,0.156593,0.177457,0.420155
0.18,0.159341,0.177457,0.425869
0.19,0.167582,0.177457,0.431663
0.2,0.17033,0.177457,0.438779
0.21,0.173077,0.179191,0.442606
0.22,0.173077,0.181503,0.446325
0.23,0.173077,0.181503,0.45088
0.24,0.175824,0.183237,0.454465
0.25,0.175824,0.184971,0.459505
0.26,0.175824,0.184971,0.463332
0.27,0.178571,0.184971,0.468749
0.28,0.178571,0.186127,0.474733
0.29,0.18956,0.186705,0.478721
0.3,0.18956,0.187861,0.48643
0.31,0.192308,0.190751,0.50066
0.32,0.192308,0.191329,0.512034
0.33,0.197802,0.192486,0.520578
0.34,0.200549,0.195376,0.529229
0.35,0.203297,0.19711,0.535321
0.36,0.203297,0.19711,0.544296
0.37,0.206044,0.197688,0.54947
0.38,0.211538,0.197688,0.555481
0.39,0.211538,0.204046,0.56203
0.4,0.211538,0.206358,0.570951
0.41,0.211538,0.210405,0.579872
0.42,0.211538,0.212717,0.593591
0.43,0.211538,0.217919,0.601811
0.44,0.211538,0.220231,0.610274
0.45,0.214286,0.221965,0.623858
0.46,0.217033,0.223121,0.64771
0.47,0.217033,0.228902,0.659974
0.48,0.217033,0.22948,0.667493
0.49,0.217033,0.236994,0.679083
0.5,0.21978,0.239884,0.689782
0.51,0.21978,0.24104,0.711506
0.52,0.230769,0.248555,0.739186
0.53,0.233516,0.255491,0.745546
0.54,0.247253,0.265896,0.762769
0.55,0.258242,0.271676,0.776649
0.56,0.258242,0.273988,0.793251
0.57,0.258242,0.277457,0.799989
0.58,0.258242,0.284393,0.818613
0.59,0.258242,0.300578,0.847829
0.6,0.258242,0.30578,0.869498
0.61,0.258242,0.315029,0.892866
0.62,0.263736,0.330636,0.911463
0.63,0.263736,0.340462,0.932027
0.64,0.285714,0.350867,0.948037
0.65,0.296703,0.372832,0.974611
0.66,0.296703,0.389017,0.986497
0.67,0.299451,0.40289,0.995014
0.68,0.307692,0.412717,0.997844
0.69,0.362637,0.420231,0.999003
0.7,0.370879,0.431792,0.999784
0.71,0.384615,0.459538,1
0.72,0.395604,0.489017,
0.73,0.508242,0.530058,
0.74,0.513736,0.558382,
0.75,0.565934,0.589595,
0.76,0.601648,0.605202,
0.77,0.604396,0.627746,
0.78,0.607143,0.642197,
0.79,0.629121,0.674566,
0.8,0.662088,0.721965,
0.81,0.68956,0.72948,
0.82,0.804945,0.72948,
0.83,0.815934,0.83815,
0.84,0.815934,0.978613,
0.85,1,1,


==> csv/temporal_distances.csv <==
index,Trivago,Spotify,Microsoft
0,0.0812208,0.0110211,0.000955939
1,0.0998443,0.0133529,0.00138739
2,0.110695,0.015625,0.00175332
3,0.121071,0.017873,0.00207619
4,0.128698,0.0199638,0.00238179
5,0.136751,0.0219161,0.00266797
6,0.142018,0.0237279,0.00291159
7,0.144657,0.0251859,0.0030943
8,0.145691,0.0261534,0.00324101
9,0.146044,0.0268882,0.00337838
10,0.146227,0.0275427,0.00351983
11,0.14664,0.0281945,0.00359987
12,0.14675,0.0287206,0.00362026
13,0.147127,0.0292027,0.00367567
14,0.147431,0.0296513,0.00374923
15,0.148526,0.0301764,0.00383949
16,0.150788,0.0310597,0.00396058
17,0.155617,0.032367,0.00412927
18,0.159911,0.0341966,0.00436825
19,0.165276,0.0359704,0.0046582
20,0.170847,0.0382012,0.00499976
21,0.177197,0.0408622,0.00540288
22,0.183875,0.0440649,0.00589254
23,0.192147,0.0479244,0.00659017
24,0.200479,0.0519341,0.00737496
25,0.207997,0.055822,0.0080418
26,0.214018,0.0593467,0.00867486
27,0.220271,0.0627671,0.0092594
28,0.226742,0.0663181,0.00981317
29,0.232508,0.0697061,0.0103345
30,0.236413,0.0729396,0.0107698
31,0.239514,0.0753389,0.011092
32,0.240719,0.0771517,0.0113435
33,0.24123,0.0785148,0.0115615
34,0.241339,0.0797441,0.011773
35,0.24157,0.0808656,0.0118819
36,0.241655,0.0818387,0.0119345
37,0.241959,0.0827811,0.0120496
38,0.242422,0.08367,0.0121884
39,0.243395,0.0849037,0.0123563
40,0.244794,0.0865145,0.0125723
41,0.247227,0.0888647,0.0128694
42,0.250779,0.0919436,0.0132626
43,0.25545,0.0950387,0.0137394
44,0.261349,0.0985227,0.0142889
45,0.269998,0.102735,0.0149271
46,0.278635,0.107532,0.0156768
47,0.287198,0.112942,0.0167282
48,0.297684,0.118944,0.0179014
49,0.305506,0.124434,0.0189068
50,0.314239,0.12921,0.0198464
51,0.321733,0.133639,0.0207164
52,0.328277,0.137807,0.0215202
53,0.333264,0.142163,0.0222517
54,0.336646,0.145958,0.0228597
55,0.33948,0.148826,0.0233103
56,0.341013,0.150808,0.0236467
57,0.341329,0.152334,0.0239239
58,0.341451,0.153711,0.0241868
59,0.341682,0.154991,0.0243238
60,0.341865,0.156286,0.0243953
61,0.341998,0.157421,0.0245479
62,0.342266,0.158611,0.024745
63,0.342655,0.160124,0.0249735
64,0.344224,0.162008,0.0252662
65,0.347107,0.164698,0.0256575
66,0.349893,0.168065,0.0261664
67,0.353895,0.171648,0.0267675
68,0.359843,0.175821,0.0274564
69,0.368285,0.180483,0.0282392
70,0.375779,0.185807,0.0291405
71,0.384829,0.191705,0.0303884
72,0.393064,0.197679,0.0317778
73,0.400375,0.203512,0.0330187
74,0.409072,0.208703,0.0341614
75,0.414376,0.21356,0.0352134
76,0.419059,0.217952,0.0361828
77,0.422988,0.222169,0.0370326
78,0.426066,0.225822,0.0377286
79,0.427075,0.228556,0.0382326
80,0.427696,0.23051,0.0385987
81,0.428231,0.232076,0.0388956
82,0.428486,0.233423,0.0391602
83,0.428839,0.234592,0.0392953
84,0.428936,0.235621,0.0393688
85,0.429009,0.236672,0.0395218
86,0.429204,0.237693,0.0397314
87,0.430019,0.238981,0.0399896
88,0.431235,0.240739,0.0403109
89,0.432488,0.243081,0.0407217
90,0.435006,0.246066,0.0412369
91,0.437768,0.249217,0.0418601
92,0.440955,0.25266,0.0425593
93,0.443436,0.256455,0.0433383
94,0.447657,0.260989,0.0442332
95,0.451416,0.265861,0.0454146
96,0.455771,0.270853,0.0467489
97,0.460515,0.275511,0.047966
98,0.46369,0.279433,0.0490906
99,0.466865,0.283268,0.0501094
100,0.469468,0.287025,0.0510387
101,0.47229,0.290588,0.0518253
102,0.473968,0.293526,0.0524443
103,0.475209,0.29577,0.0528809
104,0.475732,0.297599,0.0532015
105,0.475951,0.298997,0.053467
106,0.476109,0.300196,0.0536932
107,0.476389,0.301301,0.0538059
108,0.476572,0.302338,0.0538621
109,0.476718,0.303153,0.0540047
110,0.476949,0.303924,0.0542092
111,0.477533,0.304861,0.0544794
112,0.478141,0.306065,0.0548198
113,0.479661,0.307923,0.0552719
114,0.481644,0.310214,0.0558362
115,0.483371,0.312767,0.0564707
116,0.485902,0.315487,0.057174
117,0.488748,0.318633,0.0579725
118,0.491485,0.322459,0.0588817
119,0.495633,0.326725,0.0600243
120,0.499282,0.331105,0.0612333
121,0.502372,0.335146,0.062283
122,0.505596,0.338979,0.0632746
123,0.508089,0.34267,0.0642102
124,0.509841,0.346363,0.0650979
125,0.511994,0.349777,0.0659032
126,0.513843,0.35283,0.0665507
127,0.514682,0.355105,0.0670524
128,0.514889,0.356858,0.0674548
129,0.515193,0.358325,0.0677961
130,0.515254,0.359774,0.0680913
131,0.515388,0.36119,0.06823
132,0.515582,0.362706,0.0683303
133,0.515887,0.364236,0.068546
134,0.516361,0.365756,0.0687925
135,0.517188,0.367638,0.0691089
136,0.518952,0.370208,0.0695521
137,0.521129,0.373902,0.0701979
138,0.524706,0.378256,0.071059
139,0.528793,0.382712,0.0720788
140,0.532929,0.387441,0.0732805
141,0.538196,0.39269,0.0747068
142,0.54356,0.398566,0.0763589
143,0.551516,0.405164,0.078541
144,0.558206,0.41187,0.080764
145,0.564471,0.418107,0.0824949
146,0.569859,0.423815,0.0841211
147,0.573934,0.42895,0.0856298
148,0.577851,0.434039,0.0870183
149,0.581221,0.43873,0.0882822
150,0.58296,0.442887,0.089316
151,0.583873,0.446096,0.0901236
152,0.584335,0.448629,0.0907971
153,0.584529,0.450627,0.0913722
154,0.584529,0.452548,0.0919058
155,0.584797,0.454561,0.0921635
156,0.585028,0.456645,0.0923456
157,0.585272,0.458687,0.0927343
158,0.585709,0.460826,0.093177
159,0.586987,0.46345,0.0937282
160,0.588896,0.467015,0.0944636
161,0.592254,0.471618,0.095508
162,0.595806,0.477034,0.0968957
163,0.599759,0.482865,0.0985587
164,0.606158,0.488888,0.100512
165,0.613395,0.495398,0.102805
166,0.620925,0.502739,0.105459
167,0.630279,0.510771,0.109015
168,0.638356,0.5187,0.112723
169,0.644974,0.52603,0.115712
170,0.651676,0.532482,0.118466
171,0.656359,0.538626,0.120981
172,0.66131,0.544448,0.123264
173,0.664947,0.549788,0.125313
174,0.667392,0.554365,0.126955
175,0.668548,0.558181,0.128186
176,0.669059,0.561079,0.129155
177,0.669168,0.563377,0.129972
178,0.669266,0.565508,0.130731
179,0.669387,0.567548,0.131093
180,0.669424,0.569685,0.131355
181,0.669752,0.571567,0.131911
182,0.670056,0.573488,0.132575
183,0.670482,0.575707,0.133384
184,0.671334,0.578518,0.134422
185,0.673876,0.582318,0.135832
186,0.676078,0.586654,0.137655
187,0.679496,0.591223,0.139803
188,0.684106,0.59585,0.142284
189,0.689422,0.600959,0.145124
190,0.694616,0.606395,0.148357
191,0.700735,0.612424,0.152694
192,0.707084,0.618376,0.157294
193,0.71285,0.623956,0.161094
194,0.716378,0.628715,0.1646
195,0.71993,0.633205,0.167754
196,0.723822,0.637401,0.170613
197,0.726474,0.641384,0.17317
198,0.72825,0.644722,0.175202
199,0.729187,0.647444,0.176712
200,0.729734,0.64945,0.177854
201,0.729953,0.651056,0.178811
202,0.730063,0.652529,0.179696
203,0.730172,0.654003,0.18012
204,0.73033,0.655476,0.180408
205,0.730367,0.656799,0.181025
206,0.730403,0.658095,0.18179
207,0.730562,0.659653,0.182718
208,0.731133,0.661625,0.183881
209,0.732216,0.664144,0.185432
210,0.733955,0.667025,0.187448
211,0.736546,0.670104,0.189795
212,0.739064,0.673068,0.192463
213,0.742251,0.676265,0.195474
214,0.746679,0.67989,0.198851
215,0.750158,0.683837,0.203304
216,0.753929,0.687741,0.208086
217,0.757359,0.691198,0.212135
218,0.760011,0.694209,0.215817
219,0.762286,0.697134,0.219106
220,0.764354,0.699868,0.22208
221,0.766118,0.702488,0.224747
222,0.767444,0.704676,0.226845
223,0.768186,0.706422,0.228401
224,0.768636,0.707759,0.229569
225,0.768745,0.708772,0.230524
226,0.768867,0.709745,0.231378
227,0.768952,0.710752,0.231801
228,0.769025,0.711797,0.232065
229,0.769098,0.712706,0.232639
230,0.769195,0.713635,0.233388
231,0.769511,0.714694,0.234298
232,0.770266,0.716066,0.235411
233,0.771519,0.717871,0.236841
234,0.773246,0.720022,0.238663
235,0.774949,0.722255,0.240815
236,0.77743,0.724583,0.243266
237,0.779571,0.727038,0.246002
238,0.782296,0.729781,0.249081
239,0.785045,0.732688,0.25304
240,0.78839,0.735581,0.257373
241,0.791602,0.738163,0.261192
242,0.79401,0.740534,0.26463
243,0.796395,0.742588,0.267672
244,0.798195,0.744575,0.270382
245,0.799679,0.7465,0.272748
246,0.800628,0.74814,0.274591
247,0.801491,0.749368,0.27592
248,0.801601,0.750311,0.276906
249,0.80171,0.751057,0.277696
250,0.801771,0.751702,0.278365
251,0.801783,0.752343,0.278713
252,0.801905,0.753042,0.278908
253,0.802039,0.753673,0.27935
254,0.802343,0.754364,0.28
255,0.802635,0.755164,0.280813
256,0.803243,0.756187,0.281815
257,0.804581,0.757542,0.283093
258,0.80587,0.759045,0.284693
259,0.807853,0.760661,0.28654
260,0.809544,0.762347,0.288593
261,0.811855,0.764237,0.290901
262,0.814191,0.766234,0.293477
263,0.817195,0.768435,0.296602
264,0.819799,0.770667,0.299935
265,0.822402,0.772686,0.302951
266,0.824336,0.774563,0.30568
267,0.826014,0.776346,0.308131
268,0.827158,0.777955,0.310352
269,0.828289,0.779485,0.312313
270,0.828764,0.780796,0.31385
271,0.828995,0.781784,0.314984
272,0.829043,0.782512,0.31588
273,0.82908,0.783169,0.316606
274,0.829116,0.783807,0.317189
275,0.82925,0.784475,0.317471
276,0.829287,0.785155,0.317674
277,0.829335,0.785796,0.318115
278,0.829408,0.786431,0.318696
279,0.829725,0.787158,0.319431
280,0.830138,0.7882,0.320393
281,0.830892,0.789548,0.321714
282,0.831829,0.791062,0.323391
283,0.833143,0.792715,0.325322
284,0.835016,0.794344,0.327522
285,0.836658,0.796123,0.33002
286,0.838872,0.798091,0.332828
287,0.841354,0.800149,0.336249
288,0.843373,0.802156,0.339692
289,0.845635,0.804032,0.342529
290,0.847278,0.805728,0.345134
291,0.848543,0.807227,0.34753
292,0.849638,0.808646,0.349749
293,0.850744,0.810013,0.351747
294,0.851353,0.811122,0.353354
295,0.851645,0.812023,0.354606
296,0.851669,0.812692,0.355641
297,0.851669,0.813317,0.356513
298,0.851669,0.813939,0.357261
299,0.851718,0.814635,0.35762
300,0.851742,0.815433,0.357929
301,0.851961,0.816171,0.358569
302,0.852119,0.816992,0.359338
303,0.852423,0.817923,0.360296
304,0.853056,0.819227,0.361589
305,0.854175,0.821005,0.363452
306,0.85572,0.823001,0.365876
307,0.857751,0.825041,0.368716
308,0.860026,0.827091,0.371982
309,0.862288,0.829237,0.375776
310,0.865244,0.831655,0.380067
311,0.868614,0.834288,0.385375
312,0.871764,0.836853,0.390583
313,0.873978,0.839173,0.394668
314,0.876253,0.841218,0.398431
315,0.877725,0.843055,0.401858
316,0.879343,0.844755,0.404996
317,0.880498,0.846428,0.407788
318,0.881252,0.847849,0.410038
319,0.881593,0.848901,0.411793
320,0.881654,0.84975,0.413223
321,0.881654,0.850435,0.414432
322,0.881654,0.851127,0.415494
323,0.881666,0.851901,0.416012
324,0.881703,0.85274,0.416483
325,0.881812,0.853566,0.417437
326,0.882031,0.85449,0.41855
327,0.882274,0.855582,0.419915
328,0.88298,0.857096,0.421713
329,0.884525,0.858985,0.424242
330,0.885838,0.861032,0.427548
331,0.888235,0.863194,0.43145
332,0.890728,0.865431,0.435938
333,0.892991,0.867844,0.441118
334,0.895509,0.870455,0.446983
335,0.898587,0.873177,0.454419
336,0.901348,0.875814,0.461894
337,0.904,0.878148,0.467809
338,0.906299,0.880256,0.473111
339,0.908026,0.882069,0.477809
340,0.909352,0.883854,0.482
341,0.910507,0.88547,0.485637
342,0.911201,0.886781,0.488455
343,0.91131,0.887801,0.490558
344,0.911481,0.888551,0.492214
345,0.911541,0.889204,0.49359
346,0.911566,0.889831,0.494829
347,0.911614,0.890475,0.49543
348,0.911687,0.891158,0.495954
349,0.911797,0.891757,0.49705
350,0.912052,0.892397,0.498389
351,0.912247,0.893218,0.50001
352,0.912721,0.894275,0.502046
353,0.913804,0.895703,0.504809
354,0.915118,0.897208,0.508334
355,0.916444,0.898754,0.512431
356,0.918037,0.900325,0.517007
357,0.919996,0.901978,0.522134
358,0.922003,0.903845,0.527884
359,0.924411,0.905823,0.535261
360,0.926759,0.907751,0.542821
361,0.928401,0.909487,0.54892
362,0.929715,0.910945,0.554387
363,0.930846,0.912279,0.559158
364,0.93205,0.913523,0.563402
365,0.932926,0.914624,0.567093
366,0.933839,0.915609,0.56992
367,0.934045,0.916349,0.571944
368,0.934179,0.916892,0.573507
369,0.934191,0.91737,0.5748
370,0.934264,0.917819,0.575982
371,0.934313,0.918291,0.576532
372,0.934313,0.918762,0.57701
373,0.934374,0.919206,0.578019
374,0.934422,0.919624,0.579244
375,0.93452,0.920177,0.58073
376,0.935018,0.920949,0.582564
377,0.935408,0.921887,0.585006
378,0.935992,0.922946,0.588132
379,0.936819,0.92393,0.591746
380,0.937768,0.925011,0.595758
381,0.939069,0.926131,0.600217
382,0.940286,0.927353,0.605142
383,0.942037,0.928634,0.611405
384,0.943448,0.929877,0.617918
385,0.945066,0.930922,0.623283
386,0.945808,0.931832,0.628081
387,0.946866,0.93267,0.63224
388,0.947754,0.933444,0.635953
389,0.948375,0.934171,0.639202
390,0.948606,0.934726,0.641666
391,0.948667,0.935173,0.643418
392,0.948825,0.935476,0.644753
393,0.948874,0.935741,0.645838
394,0.94891,0.936014,0.646781
395,0.94891,0.936322,0.647231
396,0.948922,0.936631,0.647599
397,0.949032,0.93694,0.648412
398,0.949178,0.937236,0.649456
399,0.949226,0.937587,0.650727
400,0.949384,0.938104,0.652255
401,0.949822,0.938773,0.654287
402,0.950479,0.939486,0.656891
403,0.951246,0.940176,0.659927
404,0.952158,0.940842,0.663303
405,0.953228,0.941645,0.667086
406,0.954335,0.942497,0.671277
407,0.955527,0.94337,0.676465
408,0.956732,0.94426,0.681849
409,0.957389,0.944986,0.686364
410,0.958301,0.945677,0.690389
411,0.958836,0.946321,0.693867
412,0.959359,0.946941,0.696941
413,0.959542,0.947499,0.699605
414,0.959712,0.94794,0.701619
415,0.959773,0.948291,0.703049
416,0.959846,0.948544,0.704115
417,0.959846,0.948753,0.704975
418,0.959919,0.948966,0.705703
419,0.959919,0.949157,0.706053
420,0.959919,0.949352,0.70635
421,0.959955,0.949526,0.706987
422,0.959967,0.949714,0.707816
423,0.960004,0.950002,0.70883
424,0.96015,0.950353,0.710081
425,0.960636,0.950768,0.711698
426,0.961184,0.951225,0.713772
427,0.96195,0.95167,0.71619
428,0.96268,0.952172,0.718887
429,0.963605,0.952724,0.721895
430,0.964444,0.953325,0.725202
431,0.965393,0.954004,0.729283
432,0.966147,0.954661,0.733522
433,0.966816,0.955219,0.737141
434,0.967497,0.955755,0.740317
435,0.967862,0.956276,0.743093
436,0.968117,0.956765,0.745513
437,0.968361,0.957227,0.747599
438,0.968531,0.957583,0.749176
439,0.968604,0.957886,0.75029
440,0.968604,0.958073,0.751127
441,0.968628,0.958236,0.751811
442,0.968628,0.958399,0.752375
443,0.968628,0.958598,0.752637
444,0.968628,0.958771,0.752874
445,0.968628,0.958897,0.753389
446,0.968628,0.959044,0.754084
447,0.968689,0.959205,0.754956
448,0.968847,0.959459,0.756058
449,0.969443,0.959798,0.757549
450,0.969735,0.96021,0.75944
451,0.970149,0.960628,0.761573
452,0.970696,0.961049,0.763925
453,0.971682,0.961505,0.766542
454,0.972533,0.962078,0.769414
455,0.97347,0.962674,0.772806
456,0.973956,0.963294,0.776175
457,0.974674,0.963823,0.779005
458,0.974905,0.964294,0.781539
459,0.975392,0.964737,0.783825
460,0.97555,0.965154,0.785875
461,0.975623,0.965586,0.787684
462,0.975781,0.965947,0.789069
463,0.975805,0.966205,0.790101
464,0.975805,0.966384,0.790911
465,0.975805,0.966532,0.791576
466,0.975805,0.966682,0.792094
467,0.975805,0.966878,0.792334
468,0.975805,0.967069,0.792611
469,0.975805,0.967223,0.793192
470,0.97583,0.96741,0.793904
471,0.975866,0.96763,0.794768
472,0.97617,0.967928,0.795924
473,0.976632,0.968359,0.797592
474,0.976839,0.968844,0.799761
475,0.977362,0.969307,0.802285
476,0.977922,0.96983,0.805126
477,0.978421,0.970391,0.808374
478,0.979199,0.971057,0.811955
479,0.980099,0.971816,0.816208
480,0.98061,0.972545,0.820306
481,0.981279,0.973107,0.82357
482,0.981814,0.973603,0.826458
483,0.982106,0.974094,0.829037
484,0.982374,0.974556,0.831336
485,0.982532,0.975054,0.833326
486,0.982581,0.975457,0.834859
487,0.982617,0.975747,0.836001
488,0.982654,0.97592,0.836919
489,0.982654,0.976097,0.837672
490,0.982654,0.976279,0.838276
491,0.982678,0.9765,0.838554
492,0.98269,0.976702,0.838899
493,0.982727,0.976894,0.839608
494,0.982788,0.977072,0.840432
495,0.982921,0.97731,0.841428
496,0.98314,0.977676,0.842719
497,0.983335,0.978134,0.844503
498,0.984004,0.978678,0.846834
499,0.9846,0.979197,0.849573
500,0.985342,0.979728,0.852674
501,0.985987,0.980305,0.856184
502,0.986972,0.980951,0.860091
503,0.987398,0.981636,0.864913
504,0.987884,0.982339,0.869677
505,0.988383,0.982908,0.873428
506,0.988906,0.98344,0.876718
507,0.989064,0.983948,0.879604
508,0.989235,0.984432,0.882095
509,0.989344,0.984925,0.884194
510,0.989454,0.985289,0.885778
511,0.989514,0.985569,0.886912
512,0.989514,0.985773,0.887772
513,0.989514,0.985912,0.888499
514,0.989514,0.986072,0.889116
515,0.989527,0.986255,0.889404
516,0.989539,0.986413,0.889721
517,0.989551,0.986526,0.89039
518,0.989551,0.986658,0.89121
519,0.989673,0.986826,0.892188
520,0.989867,0.987105,0.893407
521,0.990196,0.987419,0.895017
522,0.990597,0.987752,0.897045
523,0.990743,0.988117,0.899399
524,0.991254,0.988463,0.901989
525,0.991801,0.988831,0.904851
526,0.992385,0.989282,0.908023
527,0.992726,0.9898,0.911949
528,0.993152,0.990306,0.915941
529,0.993456,0.990666,0.919204
530,0.993808,0.991017,0.922073
531,0.993894,0.991345,0.924546
532,0.993954,0.991664,0.926704
533,0.99404,0.991976,0.928548
534,0.994088,0.992241,0.929925
535,0.9941,0.992405,0.930878
536,0.9941,0.992523,0.931583
537,0.9941,0.992614,0.932182
538,0.9941,0.992709,0.932684
539,0.9941,0.992823,0.932908
540,0.9941,0.992933,0.933155
541,0.9941,0.993019,0.933674
542,0.994137,0.993107,0.934311
543,0.994271,0.993223,0.935075
544,0.994368,0.993408,0.935996
545,0.99449,0.993631,0.937192
546,0.994636,0.993857,0.938695
547,0.994818,0.994059,0.940441
548,0.995183,0.994257,0.94237
549,0.99567,0.994503,0.944478
550,0.995937,0.994756,0.946806
551,0.996168,0.995052,0.949702
552,0.996436,0.99532,0.95267
553,0.99663,0.995533,0.955135
554,0.99674,0.995715,0.957304
555,0.996837,0.995884,0.959143
556,0.997032,0.996067,0.960756
557,0.997032,0.996255,0.962138
558,0.997093,0.996402,0.963148
559,0.997093,0.99651,0.963844
560,0.997117,0.996577,0.964343
561,0.997117,0.996638,0.964766
562,0.997117,0.996697,0.965122
563,0.997117,0.996765,0.965279
564,0.997129,0.99683,0.96543
565,0.997141,0.996876,0.965764
566,0.997166,0.996913,0.966212
567,0.997214,0.996971,0.966748
568,0.997239,0.99708,0.967377
569,0.997336,0.997208,0.968171
570,0.997531,0.997328,0.969151
571,0.997908,0.997447,0.97029
572,0.998066,0.997567,0.971527
573,0.998261,0.997699,0.972874
574,0.998382,0.99786,0.97436
575,0.998589,0.998037,0.976209
576,0.998674,0.99819,0.978147
577,0.998784,0.998298,0.979809
578,0.99882,0.998414,0.981258
579,0.998844,0.998533,0.982463
580,0.998857,0.998641,0.983512
581,0.998857,0.998737,0.984402
582,0.998857,0.998817,0.985056
583,0.998857,0.998867,0.985483
584,0.998857,0.998911,0.985776
585,0.998857,0.998952,0.986025
586,0.998857,0.998978,0.98624
587,0.998857,0.999019,0.986335
588,0.998893,0.99905,0.986413
589,0.99893,0.999069,0.986589
590,0.99893,0.999102,0.986828
591,0.998942,0.999137,0.987121
592,0.999039,0.999189,0.987456
593,0.999136,0.999253,0.987844
594,0.999331,0.999319,0.988317
595,0.99938,0.999378,0.98886
596,0.999513,0.999453,0.989445
597,0.999574,0.999519,0.990062
598,0.999659,0.99959,0.990736
599,0.999793,0.999648,0.991608
600,0.999891,0.999712,0.992567
601,0.999915,0.999758,0.99342
602,0.999976,0.999795,0.994156
603,0.999976,0.999838,0.994755
604,1,0.999866,0.995271
605,,0.999896,0.995706
606,,0.999922,0.996012
607,,0.999947,0.996203
608,,0.99996,0.99632
609,,0.999964,0.996428
610,,0.999971,0.996525
611,,0.999979,0.996562
612,,0.999984,0.99658
613,,0.999989,0.996631
614,,0.999989,0.99673
615,,0.999989,0.996857
616,,0.999989,0.99699
617,,0.999989,0.997139
618,,0.999989,0.997295
619,,0.99999,0.997449
620,,0.99999,0.997597
621,,0.999991,0.997739
622,,0.999991,0.997884
623,,0.999991,0.998046
624,,0.999991,0.998247
625,,0.999992,0.998479
626,,0.999992,0.998678
627,,0.999992,0.998837
628,,0.999993,0.998985
629,,0.999994,0.999123
630,,0.999994,0.999218
631,,0.999996,0.999279
632,,0.999997,0.999312
633,,0.999998,0.999344
634,,0.999998,0.999368
635,,0.999998,0.999374
636,,0.999998,0.999375
637,,0.999999,0.99938
638,,0.999999,0.99939
639,,0.999999,0.999407
640,,1,0.999433
641,,,0.999466
642,,,0.999506
643,,,0.999547
644,,,0.999592
645,,,0.999638
646,,,0.999688
647,,,0.999741
648,,,0.999795
649,,,0.999845
650,,,0.999886
651,,,0.999921
652,,,0.999949
653,,,0.999969
654,,,0.999983
655,,,0.99999
656,,,0.999995
657,,,0.999998
658,,,1
659,,,1


==> csv/topological_distances.csv <==
index,Trivago,Spotify,Microsoft
1,0.0471,0.00806608,0.00646542
2,0.213884,0.0531733,0.0222197
3,0.394621,0.191014,0.0519907
4,0.625803,0.407703,0.0998004
5,0.779121,0.61682,0.169434
6,0.887103,0.769816,0.260322
7,0.944507,0.86634,0.36589
8,0.974151,0.923058,0.476071
9,0.988395,0.956146,0.581278
10,0.994952,0.975586,0.674711
11,0.998273,0.986826,0.753129
12,0.999513,0.993219,0.816384
13,0.999927,0.996536,0.865966
14,1,0.998229,0.903684
15,,0.999075,0.931738
16,,0.99955,0.952241
17,,0.999806,0.966993
18,,0.999937,0.977458
19,,0.999991,0.984782
20,,1,0.989877
21,,,0.993373
22,,,0.995732
23,,,0.997298
24,,,0.998321
25,,,0.998976
26,,,0.999387
27,,,0.999643
28,,,0.999806
29,,,0.999901
30,,,0.999952
31,,,0.999977
32,,,0.99999
33,,,0.999996
34,,,0.999999
35,,,1
36,,,1
37,,,1
38,,,1

